Lessons Learned from Blockchain Applications of Trusted Execution Environments and Implications for Future Research

Modern computer systems tend to rely on large trusted computing bases (TCBs) for operations. To address the TCB bloating problem, hardware vendors have developed mechanisms to enable or facilitate the creation of a trusted execution environment (TEE) in which critical software applications can execute securely in an isolated environment. Even under the circumstance that a host OS is compromised by an adversary, key security properties such as confidentiality and integrity of the software inside the TEEs can be guaranteed. The promise of integrity and security has driven developers to adopt it for use cases involving access control, PKS, IoT among other things. Among these applications include blockchain-related use cases. The usage of the TEEs doesn't come without its own implementation challenges and potential pitfalls. In this paper, we examine the assumptions, security models, and operational environments of the proposed TEE use cases of blockchain-based applications. The exercise and analysis help the hardware TEE research community to identify some open challenges and opportunities for research and rethink the design of hardware TEEs in general.

==> discussion.txt <==
SoK paper

[] tables
+ A table that compares different enclave platforms (background session)
+ A table on taxonomy of enclave security risks
----> for instance, spoofing attack, denial of service, leaking encryption keys, privacy related attacks 
+ A table on attackers, motivations, assumptions
----> hw vendors, service provdiers, local node operators, remote attackers
----> capabilities of the attckers, incentives, cost to launch attacks, ...
+ A table on enclave usage
----> consensus protocol, watch tower, validator, smart contract execution, computation offloading, payment channel,
exchange, ... 
+ A table analyzing enclave usage vs. security risk




[] futrue research
+ extend to other enclave platforms
+ hybrid enclaves
+ integration of multiple enclave components (enclaves used in different parts of blockchain)
+ enclave evolution (future generations)
